Uncertainty-Based Non-Parametric Active Peak Detection

Active, non-parametric peak detection is considered. As a use case, active source localization is examined and an uncertainty-based sampling scheme algorithm to effectively localize the peak from a few energy measurements is designed. It is shown that under very mild conditions, the source localization error with $m$ actively chosen energy measurements scales as $O(\log^2 m/m)$. Numerically, it is shown that in low-sample regimes, the proposed method enjoys superior performance on several types of data and outperforms the state-of-the-art passive source localization approaches and in the low sample regime, can outperform greedy methods as well.

==> figures/isit_figs/active_passive_gauss.txt <==
1,0.25131,0.23738,0.26803
2,0.39061,0.35919,0.28012
3,0.39518,0.35882,0.28791
4,0.39692,0.38354,0.24546
5,0.39902,0.40542,0.26779
6,0.43997,0.43248,0.2553
7,0.45694,0.39425,0.31006
8,0.41437,0.3797,0.25068
9,0.4382,0.38652,0.27968
10,0.39802,0.37485,0.29469
11,0.40019,0.37794,0.28961
12,0.36128,0.35383,0.3006
13,0.32483,0.34701,0.32012
14,0.31992,0.30078,0.30839
15,0.33429,0.31729,0.31025
16,0.34133,0.30659,0.32158
17,0.36158,0.30659,0.31232
18,0.37128,0.2917,0.31376
19,0.37033,0.29211,0.29765
20,0.35878,0.30444,0.31211
21,0.34859,0.3189,0.31548
22,0.34272,0.33523,0.32763
23,0.35841,0.33397,0.33227
24,0.35717,0.32985,0.32104
25,0.35733,0.32985,0.30354
26,0.36281,0.31931,0.31028
27,0.37056,0.32288,0.32929
28,0.34684,0.34531,0.29873
29,0.35119,0.34495,0.31416
30,0.35194,0.3401,0.29372
31,0.33464,0.45285,0.28285
32,0.38523,0.38752,0.26408
33,0.4352,0.40232,0.27576
34,0.34469,0.36209,0.27974
35,0.36489,0.36813,0.28013
36,0.35008,0.36779,0.28382
37,0.33778,0.3992,0.2833
38,0.32522,0.38128,0.27829
39,0.3288,0.38144,0.27795
40,0.37039,0.4369,0.2793
41,0.36983,0.38725,0.27473
42,0.35024,0.4466,0.27624
43,0.30995,0.38533,0.26257
44,0.39658,0.35924,0.25529
45,0.31809,0.35961,0.25933
46,0.32016,0.37332,0.27321
47,0.33242,0.4233,0.26254
48,0.31994,0.37764,0.25096
49,0.37939,0.44471,0.27283
50,0.3881,0.40154,0.25918


==> figures/isit_figs/active_passive_gauss_nointerp.txt <==
1,0.61452,0.24774,0.22174
2,0.49176,0.22915,0.21269
3,0.48186,0.22092,0.1993
4,0.40812,0.2131,0.19654
5,0.45872,0.19982,0.18752
6,0.32491,0.19794,0.18623
7,0.3791,0.19324,0.17647
8,0.33784,0.20049,0.17526
9,0.32599,0.18246,0.16223
10,0.27494,0.17743,0.15787
11,0.28636,0.17466,0.15337
12,0.26691,0.17009,0.15491
13,0.33093,0.16639,0.15165
14,0.2714,0.16507,0.15953
15,0.32468,0.16408,0.15317
16,0.27363,0.16426,0.14862
17,0.30464,0.16203,0.14789
18,0.28715,0.16205,0.14321
19,0.29438,0.17336,0.13829
20,0.27084,0.15747,0.13785
21,0.30055,0.18657,0.13785
22,0.32148,0.15625,0.14422
23,0.29988,0.15468,0.14409
24,0.29618,0.15945,0.14938
25,0.30679,0.18653,0.14062
26,0.34816,0.15217,0.14468
27,0.37722,0.18092,0.14893
28,0.34654,0.18246,0.13533
29,0.37685,0.18053,0.13533
30,0.35652,0.18399,0.13396
31,0.35453,0.20308,0.14182
32,0.36413,0.15082,0.14001
33,0.34963,0.18795,0.1357
34,0.35419,0.15846,0.16174
35,0.35556,0.1694,0.14503
36,0.37653,0.14692,0.13348
37,0.38634,0.17473,0.13624
38,0.37005,0.14236,0.12954
39,0.39481,0.15328,0.15191
40,0.39455,0.18887,0.13743
41,0.414,0.18797,0.13712
42,0.37838,0.20001,0.13858
43,0.40654,0.20968,0.20473
44,0.39232,0.15824,0.13631
45,0.38794,0.15145,0.1431
46,0.40619,0.16728,0.14833
47,0.37,0.18412,0.15106
48,0.35035,0.13716,0.20595
49,0.38251,0.13556,0.17152
50,0.40806,0.17552,0.13274


==> figures/isit_figs/active_passive_gauss_nointerp_mc200.txt <==
1,0.55973,0.22607,0.25387
2,0.52057,0.21904,0.24395
3,0.491,0.2072,0.23277
4,0.41591,0.19956,0.22588
5,0.41764,0.19047,0.21624
6,0.35297,0.18432,0.20566
7,0.35407,0.1794,0.20776
8,0.32663,0.18276,0.20049
9,0.33558,0.17671,0.19736
10,0.3124,0.17095,0.19179
11,0.31382,0.16918,0.18528
12,0.27803,0.16654,0.18406
13,0.29745,0.16367,0.18699
14,0.27359,0.16126,0.18091
15,0.27714,0.15987,0.17798
16,0.27023,0.15979,0.18536
17,0.29643,0.15863,0.17701
18,0.29392,0.15628,0.17526
19,0.28708,0.15417,0.16804
20,0.31894,0.15341,0.16643
21,0.31125,0.15291,0.16877
22,0.32934,0.19055,0.17302
23,0.3279,0.16598,0.17592
24,0.34388,0.16346,0.16916
25,0.33083,0.16833,0.17417
26,0.38101,0.1512,0.16346
27,0.31236,0.15014,0.16243
28,0.37048,0.16718,0.16632
29,0.35665,0.14565,0.16226
30,0.36086,0.16172,0.16043
31,0.34994,0.15425,0.16524
32,0.34984,0.15389,0.16775
33,0.34499,0.15973,0.16499
34,0.38518,0.15601,0.16769
35,0.38983,0.16253,0.17095
36,0.40672,0.15794,0.1639
37,0.38292,0.13827,0.17062
38,0.40102,0.14114,0.16368
39,0.3821,0.13853,0.18551
40,0.38577,0.15222,0.16152
41,0.35383,0.13806,0.16974
42,0.36065,0.15877,0.16577
43,0.3898,0.15879,0.17287
44,0.39258,0.14123,0.16509
45,0.36332,0.14082,0.17882
46,0.40293,0.15965,0.18381
47,0.38784,0.16442,0.1845
48,0.37151,0.14456,0.1624
49,0.36528,0.1487,0.16014
50,0.40014,0.14899,0.17516


==> figures/isit_figs/active_passive_laplace_nointerp_mc100.txt <==
1,0.86942,0.22261,0.2412
2,0.86548,0.21335,0.23661
3,0.76351,0.19971,0.23616
4,0.72248,0.18949,0.23332
5,0.84041,0.18497,0.2318
6,0.87727,0.18349,0.22746
7,0.76207,0.1786,0.2267
8,0.75862,0.17076,0.22618
9,0.82403,0.18836,0.21759
10,0.81863,0.16285,0.21646
11,0.76615,0.16296,0.21659
12,0.84291,0.16112,0.21636
13,0.89269,0.15959,0.21374
14,0.9365,0.16064,0.22213
15,0.8939,0.15381,0.2077
16,0.97582,0.14977,0.2063
17,0.91889,0.14877,0.20715
18,0.982,0.14685,0.20524
19,0.95758,0.1485,0.20108
20,0.83768,0.14875,0.20119
21,0.84498,0.15009,0.19751
22,0.86673,0.1551,0.19775
23,0.77646,0.14059,0.19645
24,0.88396,0.14432,0.19541
25,0.71436,0.14046,0.19428
26,0.79434,0.1388,0.18861
27,0.7392,0.14132,0.19164
28,0.6241,0.14607,0.18583
29,0.67899,0.15791,0.18569
30,0.80399,0.15313,0.19162
31,0.72399,0.17921,0.19166
32,0.72994,0.14673,0.2076
33,0.70374,0.13621,0.19228
34,0.59848,0.19076,0.18178
35,0.57523,0.13757,0.19343
36,0.58226,0.16157,0.19398
37,0.59347,0.13828,0.18114
38,0.57257,0.12891,0.18877
39,0.53337,0.14358,0.17199
40,0.53076,0.17335,0.18673
41,0.50609,0.12682,0.19797
42,0.5805,0.13004,0.17841
43,0.56246,0.1541,0.17123
44,0.54436,0.16083,0.17049
45,0.61979,0.16781,0.19653
46,0.55519,0.16343,0.18712
47,0.52943,0.14437,0.18281
48,0.5805,0.14537,0.17723
49,0.57825,0.16385,0.19599
50,0.59239,0.15131,0.18638


==> figures/isit_figs/active_passive_laplacian.txt <==
1,0.95584,0.80388,0.90437
2,0.94702,0.88441,0.77168
3,0.94805,0.85233,1.0717
4,0.92563,0.80161,0.91319
5,0.8112,0.95766,0.87831
6,0.80896,1.0539,0.79163
7,0.97284,0.88351,0.86701
8,0.8999,0.8252,0.74275
9,0.76634,0.84,0.82602
10,1.0198,0.98602,0.89971
11,0.99736,0.93483,0.77574
12,0.86117,0.83346,0.95906
13,1.0271,0.89292,0.79336
14,0.89617,0.88172,0.85163
15,0.88022,0.99154,0.84811
16,0.97695,0.88756,0.8261
17,1.0582,1.0616,0.76528
18,1.1083,1.1213,0.7412
19,0.97765,1.1278,0.72073
20,1.112,0.83925,0.75753
21,0.78633,1.0087,0.68092
22,0.91617,0.82066,0.71587
23,0.91128,0.76426,0.6771
24,0.75507,0.92102,0.65539
25,0.67787,0.91022,0.66484
26,0.94643,0.78848,0.65377
27,0.70632,0.62157,0.66826
28,0.68799,0.69106,0.67014
29,0.64581,0.45032,0.68895
30,0.8592,0.72551,0.68235
31,0.68036,0.60656,0.69743
32,0.75578,0.53918,0.68539
33,0.59323,0.52963,0.69235
34,0.57143,0.56173,0.70475
35,0.46176,0.4656,0.68568
36,0.5404,0.53736,0.68619
37,0.58253,0.49862,0.6768
38,0.62152,0.50268,0.66344
39,0.59178,0.47842,0.6446
40,0.67273,0.55793,0.61236
41,0.53755,0.5466,0.60752
42,0.47138,0.57334,0.62993
43,0.55468,0.56897,0.62853
44,0.4888,0.57244,0.62731
45,0.58127,0.55008,0.62731
46,0.55282,0.57148,0.61982
47,0.52596,0.56228,0.62687
48,0.49345,0.48762,0.58062
49,0.54125,0.523,0.58293
50,0.59476,0.50467,0.56403


==> figures/isit_figs/noisecomp_gauss.txt <==
0,0.23264,0.1796,0.22931,0.19151
0.5,0.68851,0.46048,0.39077,0.32062
1,1.4265,1.2402,1.2644,1.092
1.5,1.5203,1.3245,1.2502,1.3599
2,1.4913,1.3752,1.4553,1.5212


==> figures/isit_figs/noisecomp_gauss_mc100.txt <==
0,0.34446,0.16173,0.14172
0.5,1.0525,0.57084,0.48739
1,1.8168,1.9189,1.6722
1.5,1.9101,1.9541,1.8459
2,1.9746,2.1936,2.1541


==> figures/isit_figs/noisecomp_laplacian.txt <==
0,0.11405,0.0977,0.11416,0.09098
0.5,0.88808,0.75468,0.49412,0.45185
1,1.3403,1.2476,1.5984,1.1882
1.5,1.6165,1.4492,1.5646,1.4978
2,1.2947,1.3995,1.6362,1.2569


==> figures/isit_figs/varcomp_gauss.txt <==
0.3,0.17213,0.14718,0.089609
1.475,0.38815,0.36068,0.51593
2.65,0.60692,0.47679,0.53512
3.825,0.60174,0.51478,0.47523
5,0.73764,0.81675,0.56245


==> figures/isit_figs/varcomp_laplacian.txt <==
1.333,0.39688,0.33951,0.29001
0.678,0.1662,0.15578,0.11945
0.377,0.1337,0.089067,0.076112
0.261,0.09426,0.084724,0.031543
0.2,0.14107,0.068642,0.014759


==> figures/isit_figs/varcomp_laplacian_old.txt <==
0.3,0.39688,0.33951,0.29001
1.475,0.1662,0.15578,0.11945
2.65,0.1337,0.089067,0.076112
3.825,0.09426,0.084724,0.031543
5,0.14107,0.068642,0.014759


==> figures/varcomp_laplacian_nointerp.txt <==
0.3,0.085956,0.080863,0.095616,0.076949
1.475,0.21208,0.20713,0.43809,0.63486
2.65,0.3576,0.33946,0.59204,0.69703
3.825,0.47037,0.43033,0.72873,0.72762
5,0.46491,0.43673,0.74816,0.76674

